51% Attack via Difficulty Increase with a Small Quantum Miner

We present a strategy for a single quantum miner with relatively low hashing power, with the same ramifications as a 51% attack. Bitcoin nodes consider the chain with the highest cumulative proof-of-work to be the valid chain. A quantum miner can manipulate the block timestamps to multiply the difficulty by $c$. The fork-choice rule counts every block with increased difficulty with weight $c$. By using Grover's algorithm, it is only $O(\sqrt c)$ harder for the quantum miner to mine such blocks. By picking a high enough $c$, the single quantum miner can create a competing chain with fewer blocks, but more cumulative proof-of-work. The time required is $O(\frac{1}{r^2})$ epochs, where $r$ is the fraction of the block rewards that the quantum miner would have received if they mined honestly. Most proof-of-work cryptocurrencies, including Bitcoin, are vulnerable to our attack. However, it will likely be impossible to execute in forthcoming years, as it requires an extremely fast and fault-tolerant quantum computer.

==> matlabCode/variant32short.csv <==
n,difficulty,CPoW,timeToCreate,realTimeWhenCreated,timestamp
1,1,1,4,4,0.015625
2,64,65,32,36,1.015625
3,64,129,32,68,2.015625
4,64,193,32,100,10.015625
5,8,201,11.3137084989848,111.313708498985,18.015625
6,1,202,4,115.313708498985,26.015625
7,0.125,202.125,1.4142135623731,116.727922061358,34.015625
8,0.015625,202.140625,0.5,117.227922061358,42.015625
9,0.001953125,202.142578125,0.176776695296637,117.404698756654,50.015625
10,0.000244140625,202.142822265625,0.0625,117.467198756654,51.015625
11,0.000244140625,202.14306640625,0.0625,117.529698756654,52.015625
12,0.000244140625,202.143310546875,0.0625,117.592198756654,53.015625
13,0.000244140625,202.1435546875,0.0625,117.654698756654,54.015625
14,0.000244140625,202.143798828125,0.0625,117.717198756654,55.015625
15,0.000244140625,202.14404296875,0.0625,117.779698756654,56.015625
16,0.000244140625,202.144287109375,0.0625,117.842198756654,57.015625
17,0.000244140625,202.14453125,0.0625,117.904698756654,58.015625
18,0.000244140625,202.144775390625,0.0625,117.967198756654,59.015625
19,0.000244140625,202.14501953125,0.0625,118.029698756654,60.015625
20,0.000244140625,202.145263671875,0.0625,118.092198756654,61.015625
21,0.000244140625,202.1455078125,0.0625,118.154698756654,62.015625
22,0.000244140625,202.145751953125,0.0625,118.217198756654,63.015625
23,0.000244140625,202.14599609375,0.0625,118.279698756654,64.015625
24,0.000244140625,202.146240234375,0.0625,118.342198756654,65.015625
25,0.000244140625,202.146484375,0.0625,118.404698756654,66.015625
77,0.000244140625,202.1591796875,0.0625,121.654698756654,118.015625
78,0.000244140625,202.159423828125,0.0625,121.717198756654,119.015625
79,0.000244140625,202.15966796875,0.0625,121.779698756654,120.015625


==> matlabCode/variant3better.csv <==
n,difficulty,CPoW,timeToCreate,realTimeWhenCreated,timestamp
1,1,1,4,4,0.015625
2,64,65,32,36,1.015625
3,64,129,32,68,2.015625
4,64,193,32,100,3.015625
5,64,257,32,132,4.015625
6,64,321,32,164,5.015625
7,64,385,32,196,6.015625
8,64,449,32,228,7.015625
9,64,513,32,260,8.015625
10,64,577,32,292,9.015625
11,64,641,32,324,10.015625
12,64,705,32,356,12.015625
13,32,737,22.6274169979695,378.62741699797,14.015625
14,16,753,16,394.62741699797,16.015625
15,8,761,11.3137084989848,405.941125496954,18.015625
16,4,765,8,413.941125496954,20.015625
17,2,767,5.65685424949238,419.597979746447,22.015625
18,1,768,4,423.597979746447,24.015625
19,0.5,768.5,2.82842712474619,426.426406871193,26.015625
20,0.25,768.75,2,428.426406871193,28.015625
21,0.125,768.875,1.4142135623731,429.840620433566,30.015625
22,0.0625,768.9375,1,430.840620433566,32.015625
23,0.03125,768.96875,0.707106781186548,431.547727214753,34.015625
24,0.015625,768.984375,0.5,432.047727214753,36.015625
25,0.0078125,768.9921875,0.353553390593274,432.401280605346,38.015625
26,0.00390625,768.99609375,0.25,432.651280605346,40.015625
27,0.001953125,768.998046875,0.176776695296637,432.828057300642,42.015625
28,0.0009765625,768.9990234375,0.125,432.953057300642,44.015625
29,0.00048828125,768.99951171875,0.0883883476483184,433.041445648291,46.015625
30,0.000244140625,768.999755859375,0.0625,433.103945648291,47.015625
31,0.000244140625,769,0.0625,433.166445648291,48.015625
32,0.000244140625,769.000244140625,0.0625,433.228945648291,49.015625
33,0.000244140625,769.00048828125,0.0625,433.291445648291,50.015625
34,0.000244140625,769.000732421875,0.0625,433.353945648291,51.015625
35,0.000244140625,769.0009765625,0.0625,433.416445648291,52.015625
36,0.000244140625,769.001220703125,0.0625,433.478945648291,53.015625
37,0.000244140625,769.00146484375,0.0625,433.541445648291,54.015625
38,0.000244140625,769.001708984375,0.0625,433.603945648291,55.015625
39,0.000244140625,769.001953125,0.0625,433.666445648291,56.015625
40,0.000244140625,769.002197265625,0.0625,433.728945648291,57.015625
41,0.000244140625,769.00244140625,0.0625,433.791445648291,58.015625
42,0.000244140625,769.002685546875,0.0625,433.853945648291,59.015625
43,0.000244140625,769.0029296875,0.0625,433.916445648291,60.015625
44,0.000244140625,769.003173828125,0.0625,433.978945648291,61.015625
45,0.000244140625,769.00341796875,0.0625,434.041445648291,62.015625
46,0.000244140625,769.003662109375,0.0625,434.103945648291,63.015625
47,0.000244140625,769.00390625,0.0625,434.166445648291,64.015625
48,0.000244140625,769.004150390625,0.0625,434.228945648291,65.015625
49,0.000244140625,769.00439453125,0.0625,434.291445648291,66.015625
50,0.000244140625,769.004638671875,0.0625,434.353945648291,67.015625
51,0.000244140625,769.0048828125,0.0625,434.416445648291,68.015625
52,0.000244140625,769.005126953125,0.0625,434.478945648291,69.015625
53,0.000244140625,769.00537109375,0.0625,434.541445648291,70.015625
54,0.000244140625,769.005615234375,0.0625,434.603945648291,71.015625
55,0.000244140625,769.005859375,0.0625,434.666445648291,72.015625
56,0.000244140625,769.006103515625,0.0625,434.728945648291,73.015625
57,0.000244140625,769.00634765625,0.0625,434.791445648291,74.015625
58,0.000244140625,769.006591796875,0.0625,434.853945648291,75.015625
59,0.000244140625,769.0068359375,0.0625,434.916445648291,76.015625
60,0.000244140625,769.007080078125,0.0625,434.978945648291,77.015625
61,0.000244140625,769.00732421875,0.0625,435.041445648291,78.015625
62,0.000244140625,769.007568359375,0.0625,435.103945648291,79.015625
63,0.000244140625,769.0078125,0.0625,435.166445648291,80.015625
64,0.000244140625,769.008056640625,0.0625,435.228945648291,81.015625
65,0.000244140625,769.00830078125,0.0625,435.291445648291,82.015625
66,0.000244140625,769.008544921875,0.0625,435.353945648291,83.015625
67,0.000244140625,769.0087890625,0.0625,435.416445648291,84.015625
68,0.000244140625,769.009033203125,0.0625,435.478945648291,85.015625
69,0.000244140625,769.00927734375,0.0625,435.541445648291,86.015625
70,0.000244140625,769.009521484375,0.0625,435.603945648291,87.015625
71,0.000244140625,769.009765625,0.0625,435.666445648291,88.015625
72,0.000244140625,769.010009765625,0.0625,435.728945648291,89.015625
73,0.000244140625,769.01025390625,0.0625,435.791445648291,90.015625
74,0.000244140625,769.010498046875,0.0625,435.853945648291,91.015625
75,0.000244140625,769.0107421875,0.0625,435.916445648291,92.015625
76,0.000244140625,769.010986328125,0.0625,435.978945648291,93.015625
77,0.000244140625,769.01123046875,0.0625,436.041445648291,94.015625
78,0.000244140625,769.011474609375,0.0625,436.103945648291,95.015625
79,0.000244140625,769.01171875,0.0625,436.166445648291,96.015625
80,0.000244140625,769.011962890625,0.0625,436.228945648291,97.015625
81,0.000244140625,769.01220703125,0.0625,436.291445648291,98.015625
82,0.000244140625,769.012451171875,0.0625,436.353945648291,99.015625
83,0.000244140625,769.0126953125,0.0625,436.416445648291,100.015625
84,0.000244140625,769.012939453125,0.0625,436.478945648291,101.015625
85,0.000244140625,769.01318359375,0.0625,436.541445648291,102.015625
86,0.000244140625,769.013427734375,0.0625,436.603945648291,103.015625
87,0.000244140625,769.013671875,0.0625,436.666445648291,104.015625
88,0.000244140625,769.013916015625,0.0625,436.728945648291,105.015625
89,0.000244140625,769.01416015625,0.0625,436.791445648291,106.015625
90,0.000244140625,769.014404296875,0.0625,436.853945648291,107.015625
91,0.000244140625,769.0146484375,0.0625,436.916445648291,108.015625
92,0.000244140625,769.014892578125,0.0625,436.978945648291,109.015625
93,0.000244140625,769.01513671875,0.0625,437.041445648291,110.015625
94,0.000244140625,769.015380859375,0.0625,437.103945648291,111.015625
95,0.000244140625,769.015625,0.0625,437.166445648291,112.015625
96,0.000244140625,769.015869140625,0.0625,437.228945648291,113.015625
97,0.000244140625,769.01611328125,0.0625,437.291445648291,114.015625
98,0.000244140625,769.016357421875,0.0625,437.353945648291,115.015625
99,0.000244140625,769.0166015625,0.0625,437.416445648291,116.015625
100,0.000244140625,769.016845703125,0.0625,437.478945648291,117.015625
101,0.000244140625,769.01708984375,0.0625,437.541445648291,118.015625
102,0.000244140625,769.017333984375,0.0625,437.603945648291,119.015625
103,0.000244140625,769.017578125,0.0625,437.666445648291,120.015625
104,0.000244140625,769.017822265625,0.0625,437.728945648291,121.015625
105,0.000244140625,769.01806640625,0.0625,437.791445648291,122.015625
106,0.000244140625,769.018310546875,0.0625,437.853945648291,123.015625
107,0.000244140625,769.0185546875,0.0625,437.916445648291,124.015625
108,0.000244140625,769.018798828125,0.0625,437.978945648291,125.015625
109,0.000244140625,769.01904296875,0.0625,438.041445648291,126.015625
110,0.000244140625,769.019287109375,0.0625,438.103945648291,127.015625
111,0.000244140625,769.01953125,0.0625,438.166445648291,128.015625
112,0.000244140625,769.019775390625,0.0625,438.228945648291,129.015625
113,0.000244140625,769.02001953125,0.0625,438.291445648291,130.015625
114,0.000244140625,769.020263671875,0.0625,438.353945648291,131.015625
115,0.000244140625,769.0205078125,0.0625,438.416445648291,132.015625
116,0.000244140625,769.020751953125,0.0625,438.478945648291,133.015625
117,0.000244140625,769.02099609375,0.0625,438.541445648291,134.015625
118,0.000244140625,769.021240234375,0.0625,438.603945648291,135.015625
119,0.000244140625,769.021484375,0.0625,438.666445648291,136.015625
120,0.000244140625,769.021728515625,0.0625,438.728945648291,137.015625
121,0.000244140625,769.02197265625,0.0625,438.791445648291,138.015625
122,0.000244140625,769.022216796875,0.0625,438.853945648291,139.015625
123,0.000244140625,769.0224609375,0.0625,438.916445648291,140.015625
124,0.000244140625,769.022705078125,0.0625,438.978945648291,141.015625
125,0.000244140625,769.02294921875,0.0625,439.041445648291,142.015625
126,0.000244140625,769.023193359375,0.0625,439.103945648291,143.015625
127,0.000244140625,769.0234375,0.0625,439.166445648291,144.015625
128,0.000244140625,769.023681640625,0.0625,439.228945648291,145.015625
129,0.000244140625,769.02392578125,0.0625,439.291445648291,146.015625
130,0.000244140625,769.024169921875,0.0625,439.353945648291,147.015625
131,0.000244140625,769.0244140625,0.0625,439.416445648291,148.015625
132,0.000244140625,769.024658203125,0.0625,439.478945648291,149.015625
133,0.000244140625,769.02490234375,0.0625,439.541445648291,150.015625
134,0.000244140625,769.025146484375,0.0625,439.603945648291,151.015625
135,0.000244140625,769.025390625,0.0625,439.666445648291,152.015625
136,0.000244140625,769.025634765625,0.0625,439.728945648291,153.015625
137,0.000244140625,769.02587890625,0.0625,439.791445648291,154.015625
138,0.000244140625,769.026123046875,0.0625,439.853945648291,155.015625
139,0.000244140625,769.0263671875,0.0625,439.916445648291,156.015625
140,0.000244140625,769.026611328125,0.0625,439.978945648291,157.015625
141,0.000244140625,769.02685546875,0.0625,440.041445648291,158.015625
142,0.000244140625,769.027099609375,0.0625,440.103945648291,159.015625
143,0.000244140625,769.02734375,0.0625,440.166445648291,160.015625
144,0.000244140625,769.027587890625,0.0625,440.228945648291,161.015625
145,0.000244140625,769.02783203125,0.0625,440.291445648291,162.015625
146,0.000244140625,769.028076171875,0.0625,440.353945648291,163.015625
147,0.000244140625,769.0283203125,0.0625,440.416445648291,164.015625
148,0.000244140625,769.028564453125,0.0625,440.478945648291,165.015625
149,0.000244140625,769.02880859375,0.0625,440.541445648291,166.015625
150,0.000244140625,769.029052734375,0.0625,440.603945648291,167.015625
151,0.000244140625,769.029296875,0.0625,440.666445648291,168.015625
152,0.000244140625,769.029541015625,0.0625,440.728945648291,169.015625
153,0.000244140625,769.02978515625,0.0625,440.791445648291,170.015625
154,0.000244140625,769.030029296875,0.0625,440.853945648291,171.015625
155,0.000244140625,769.0302734375,0.0625,440.916445648291,172.015625
156,0.000244140625,769.030517578125,0.0625,440.978945648291,173.015625
157,0.000244140625,769.03076171875,0.0625,441.041445648291,174.015625
158,0.000244140625,769.031005859375,0.0625,441.103945648291,175.015625
159,0.000244140625,769.03125,0.0625,441.166445648291,176.015625
160,0.000244140625,769.031494140625,0.0625,441.228945648291,177.015625
161,0.000244140625,769.03173828125,0.0625,441.291445648291,178.015625
162,0.000244140625,769.031982421875,0.0625,441.353945648291,179.015625
163,0.000244140625,769.0322265625,0.0625,441.416445648291,180.015625
164,0.000244140625,769.032470703125,0.0625,441.478945648291,181.015625
165,0.000244140625,769.03271484375,0.0625,441.541445648291,182.015625
166,0.000244140625,769.032958984375,0.0625,441.603945648291,183.015625
167,0.000244140625,769.033203125,0.0625,441.666445648291,184.015625
168,0.000244140625,769.033447265625,0.0625,441.728945648291,185.015625
169,0.000244140625,769.03369140625,0.0625,441.791445648291,186.015625
170,0.000244140625,769.033935546875,0.0625,441.853945648291,187.015625
171,0.000244140625,769.0341796875,0.0625,441.916445648291,188.015625
172,0.000244140625,769.034423828125,0.0625,441.978945648291,189.015625
173,0.000244140625,769.03466796875,0.0625,442.041445648291,190.015625
174,0.000244140625,769.034912109375,0.0625,442.103945648291,191.015625
175,0.000244140625,769.03515625,0.0625,442.166445648291,192.015625
176,0.000244140625,769.035400390625,0.0625,442.228945648291,193.015625
177,0.000244140625,769.03564453125,0.0625,442.291445648291,194.015625
178,0.000244140625,769.035888671875,0.0625,442.353945648291,195.015625
179,0.000244140625,769.0361328125,0.0625,442.416445648291,196.015625
180,0.000244140625,769.036376953125,0.0625,442.478945648291,197.015625
181,0.000244140625,769.03662109375,0.0625,442.541445648291,198.015625
182,0.000244140625,769.036865234375,0.0625,442.603945648291,199.015625
183,0.000244140625,769.037109375,0.0625,442.666445648291,200.015625
184,0.000244140625,769.037353515625,0.0625,442.728945648291,201.015625
185,0.000244140625,769.03759765625,0.0625,442.791445648291,202.015625
186,0.000244140625,769.037841796875,0.0625,442.853945648291,203.015625
187,0.000244140625,769.0380859375,0.0625,442.916445648291,204.015625
188,0.000244140625,769.038330078125,0.0625,442.978945648291,205.015625
189,0.000244140625,769.03857421875,0.0625,443.041445648291,206.015625
190,0.000244140625,769.038818359375,0.0625,443.103945648291,207.015625
191,0.000244140625,769.0390625,0.0625,443.166445648291,208.015625
192,0.000244140625,769.039306640625,0.0625,443.228945648291,209.015625
193,0.000244140625,769.03955078125,0.0625,443.291445648291,210.015625
194,0.000244140625,769.039794921875,0.0625,443.353945648291,211.015625
195,0.000244140625,769.0400390625,0.0625,443.416445648291,212.015625
196,0.000244140625,769.040283203125,0.0625,443.478945648291,213.015625
197,0.000244140625,769.04052734375,0.0625,443.541445648291,214.015625
198,0.000244140625,769.040771484375,0.0625,443.603945648291,215.015625
199,0.000244140625,769.041015625,0.0625,443.666445648291,216.015625
200,0.000244140625,769.041259765625,0.0625,443.728945648291,217.015625
201,0.000244140625,769.04150390625,0.0625,443.791445648291,218.015625
202,0.000244140625,769.041748046875,0.0625,443.853945648291,219.015625
203,0.000244140625,769.0419921875,0.0625,443.916445648291,220.015625
204,0.000244140625,769.042236328125,0.0625,443.978945648291,221.015625
205,0.000244140625,769.04248046875,0.0625,444.041445648291,222.015625
206,0.000244140625,769.042724609375,0.0625,444.103945648291,223.015625
207,0.000244140625,769.04296875,0.0625,444.166445648291,224.015625
208,0.000244140625,769.043212890625,0.0625,444.228945648291,225.015625
209,0.000244140625,769.04345703125,0.0625,444.291445648291,226.015625
210,0.000244140625,769.043701171875,0.0625,444.353945648291,227.015625
211,0.000244140625,769.0439453125,0.0625,444.416445648291,228.015625
212,0.000244140625,769.044189453125,0.0625,444.478945648291,229.015625
213,0.000244140625,769.04443359375,0.0625,444.541445648291,230.015625
214,0.000244140625,769.044677734375,0.0625,444.603945648291,231.015625
215,0.000244140625,769.044921875,0.0625,444.666445648291,232.015625
216,0.000244140625,769.045166015625,0.0625,444.728945648291,233.015625
217,0.000244140625,769.04541015625,0.0625,444.791445648291,234.015625
218,0.000244140625,769.045654296875,0.0625,444.853945648291,235.015625
219,0.000244140625,769.0458984375,0.0625,444.916445648291,236.015625
220,0.000244140625,769.046142578125,0.0625,444.978945648291,237.015625
221,0.000244140625,769.04638671875,0.0625,445.041445648291,238.015625
222,0.000244140625,769.046630859375,0.0625,445.103945648291,239.015625
223,0.000244140625,769.046875,0.0625,445.166445648291,240.015625
224,0.000244140625,769.047119140625,0.0625,445.228945648291,241.015625
225,0.000244140625,769.04736328125,0.0625,445.291445648291,242.015625
226,0.000244140625,769.047607421875,0.0625,445.353945648291,243.015625
227,0.000244140625,769.0478515625,0.0625,445.416445648291,244.015625
228,0.000244140625,769.048095703125,0.0625,445.478945648291,245.015625
229,0.000244140625,769.04833984375,0.0625,445.541445648291,246.015625
230,0.000244140625,769.048583984375,0.0625,445.603945648291,247.015625
231,0.000244140625,769.048828125,0.0625,445.666445648291,248.015625
232,0.000244140625,769.049072265625,0.0625,445.728945648291,249.015625
233,0.000244140625,769.04931640625,0.0625,445.791445648291,250.015625
234,0.000244140625,769.049560546875,0.0625,445.853945648291,251.015625
235,0.000244140625,769.0498046875,0.0625,445.916445648291,252.015625
236,0.000244140625,769.050048828125,0.0625,445.978945648291,253.015625
237,0.000244140625,769.05029296875,0.0625,446.041445648291,254.015625
238,0.000244140625,769.050537109375,0.0625,446.103945648291,255.015625
239,0.000244140625,769.05078125,0.0625,446.166445648291,256.015625
240,0.000244140625,769.051025390625,0.0625,446.228945648291,257.015625
241,0.000244140625,769.05126953125,0.0625,446.291445648291,258.015625
242,0.000244140625,769.051513671875,0.0625,446.353945648291,259.015625
243,0.000244140625,769.0517578125,0.0625,446.416445648291,260.015625
244,0.000244140625,769.052001953125,0.0625,446.478945648291,261.015625
245,0.000244140625,769.05224609375,0.0625,446.541445648291,262.015625
246,0.000244140625,769.052490234375,0.0625,446.603945648291,263.015625
247,0.000244140625,769.052734375,0.0625,446.666445648291,264.015625
248,0.000244140625,769.052978515625,0.0625,446.728945648291,265.015625
249,0.000244140625,769.05322265625,0.0625,446.791445648291,266.015625
250,0.000244140625,769.053466796875,0.0625,446.853945648291,267.015625
251,0.000244140625,769.0537109375,0.0625,446.916445648291,268.015625
252,0.000244140625,769.053955078125,0.0625,446.978945648291,269.015625
253,0.000244140625,769.05419921875,0.0625,447.041445648291,270.015625
254,0.000244140625,769.054443359375,0.0625,447.103945648291,271.015625
255,0.000244140625,769.0546875,0.0625,447.166445648291,272.015625
256,0.000244140625,769.054931640625,0.0625,447.228945648291,273.015625
257,0.000244140625,769.05517578125,0.0625,447.291445648291,274.015625
258,0.000244140625,769.055419921875,0.0625,447.353945648291,275.015625
259,0.000244140625,769.0556640625,0.0625,447.416445648291,276.015625
260,0.000244140625,769.055908203125,0.0625,447.478945648291,277.015625
261,0.000244140625,769.05615234375,0.0625,447.541445648291,278.015625
262,0.000244140625,769.056396484375,0.0625,447.603945648291,279.015625
263,0.000244140625,769.056640625,0.0625,447.666445648291,280.015625
264,0.000244140625,769.056884765625,0.0625,447.728945648291,281.015625
265,0.000244140625,769.05712890625,0.0625,447.791445648291,282.015625
266,0.000244140625,769.057373046875,0.0625,447.853945648291,283.015625
267,0.000244140625,769.0576171875,0.0625,447.916445648291,284.015625
268,0.000244140625,769.057861328125,0.0625,447.978945648291,285.015625
269,0.000244140625,769.05810546875,0.0625,448.041445648291,286.015625
270,0.000244140625,769.058349609375,0.0625,448.103945648291,287.015625
271,0.000244140625,769.05859375,0.0625,448.166445648291,288.015625
272,0.000244140625,769.058837890625,0.0625,448.228945648291,289.015625
273,0.000244140625,769.05908203125,0.0625,448.291445648291,290.015625
274,0.000244140625,769.059326171875,0.0625,448.353945648291,291.015625
275,0.000244140625,769.0595703125,0.0625,448.416445648291,292.015625
276,0.000244140625,769.059814453125,0.0625,448.478945648291,293.015625
277,0.000244140625,769.06005859375,0.0625,448.541445648291,294.015625
278,0.000244140625,769.060302734375,0.0625,448.603945648291,295.015625
279,0.000244140625,769.060546875,0.0625,448.666445648291,296.015625
280,0.000244140625,769.060791015625,0.0625,448.728945648291,297.015625
281,0.000244140625,769.06103515625,0.0625,448.791445648291,298.015625
282,0.000244140625,769.061279296875,0.0625,448.853945648291,299.015625
283,0.000244140625,769.0615234375,0.0625,448.916445648291,300.015625
284,0.000244140625,769.061767578125,0.0625,448.978945648291,301.015625
285,0.000244140625,769.06201171875,0.0625,449.041445648291,302.015625
286,0.000244140625,769.062255859375,0.0625,449.103945648291,303.015625
287,0.000244140625,769.0625,0.0625,449.166445648291,304.015625
288,0.000244140625,769.062744140625,0.0625,449.228945648291,305.015625
289,0.000244140625,769.06298828125,0.0625,449.291445648291,306.015625
290,0.000244140625,769.063232421875,0.0625,449.353945648291,307.015625
291,0.000244140625,769.0634765625,0.0625,449.416445648291,308.015625
292,0.000244140625,769.063720703125,0.0625,449.478945648291,309.015625
293,0.000244140625,769.06396484375,0.0625,449.541445648291,310.015625
294,0.000244140625,769.064208984375,0.0625,449.603945648291,311.015625
295,0.000244140625,769.064453125,0.0625,449.666445648291,312.015625
296,0.000244140625,769.064697265625,0.0625,449.728945648291,313.015625
297,0.000244140625,769.06494140625,0.0625,449.791445648291,314.015625
298,0.000244140625,769.065185546875,0.0625,449.853945648291,315.015625
299,0.000244140625,769.0654296875,0.0625,449.916445648291,316.015625
300,0.000244140625,769.065673828125,0.0625,449.978945648291,317.015625
301,0.000244140625,769.06591796875,0.0625,450.041445648291,318.015625
302,0.000244140625,769.066162109375,0.0625,450.103945648291,319.015625
303,0.000244140625,769.06640625,0.0625,450.166445648291,320.015625
304,0.000244140625,769.066650390625,0.0625,450.228945648291,321.015625
305,0.000244140625,769.06689453125,0.0625,450.291445648291,322.015625
306,0.000244140625,769.067138671875,0.0625,450.353945648291,323.015625
307,0.000244140625,769.0673828125,0.0625,450.416445648291,324.015625
308,0.000244140625,769.067626953125,0.0625,450.478945648291,325.015625
309,0.000244140625,769.06787109375,0.0625,450.541445648291,326.015625
310,0.000244140625,769.068115234375,0.0625,450.603945648291,327.015625
311,0.000244140625,769.068359375,0.0625,450.666445648291,328.015625
312,0.000244140625,769.068603515625,0.0625,450.728945648291,329.015625
313,0.000244140625,769.06884765625,0.0625,450.791445648291,330.015625
314,0.000244140625,769.069091796875,0.0625,450.853945648291,331.015625
315,0.000244140625,769.0693359375,0.0625,450.916445648291,332.015625
316,0.000244140625,769.069580078125,0.0625,450.978945648291,333.015625
317,0.000244140625,769.06982421875,0.0625,451.041445648291,334.015625
318,0.000244140625,769.070068359375,0.0625,451.103945648291,335.015625
319,0.000244140625,769.0703125,0.0625,451.166445648291,336.015625
320,0.000244140625,769.070556640625,0.0625,451.228945648291,337.015625
321,0.000244140625,769.07080078125,0.0625,451.291445648291,338.015625
322,0.000244140625,769.071044921875,0.0625,451.353945648291,339.015625
323,0.000244140625,769.0712890625,0.0625,451.416445648291,340.015625
324,0.000244140625,769.071533203125,0.0625,451.478945648291,341.015625
325,0.000244140625,769.07177734375,0.0625,451.541445648291,342.015625
326,0.000244140625,769.072021484375,0.0625,451.603945648291,343.015625
327,0.000244140625,769.072265625,0.0625,451.666445648291,344.015625
328,0.000244140625,769.072509765625,0.0625,451.728945648291,345.015625
329,0.000244140625,769.07275390625,0.0625,451.791445648291,346.015625
330,0.000244140625,769.072998046875,0.0625,451.853945648291,347.015625
331,0.000244140625,769.0732421875,0.0625,451.916445648291,348.015625
332,0.000244140625,769.073486328125,0.0625,451.978945648291,349.015625
333,0.000244140625,769.07373046875,0.0625,452.041445648291,350.015625
334,0.000244140625,769.073974609375,0.0625,452.103945648291,351.015625
335,0.000244140625,769.07421875,0.0625,452.166445648291,352.015625
336,0.000244140625,769.074462890625,0.0625,452.228945648291,353.015625
337,0.000244140625,769.07470703125,0.0625,452.291445648291,354.015625
338,0.000244140625,769.074951171875,0.0625,452.353945648291,355.015625
339,0.000244140625,769.0751953125,0.0625,452.416445648291,356.015625
340,0.000244140625,769.075439453125,0.0625,452.478945648291,357.015625
341,0.000244140625,769.07568359375,0.0625,452.541445648291,358.015625
342,0.000244140625,769.075927734375,0.0625,452.603945648291,359.015625
343,0.000244140625,769.076171875,0.0625,452.666445648291,360.015625
344,0.000244140625,769.076416015625,0.0625,452.728945648291,361.015625
345,0.000244140625,769.07666015625,0.0625,452.791445648291,362.015625
346,0.000244140625,769.076904296875,0.0625,452.853945648291,363.015625
347,0.000244140625,769.0771484375,0.0625,452.916445648291,364.015625
348,0.000244140625,769.077392578125,0.0625,452.978945648291,365.015625
349,0.000244140625,769.07763671875,0.0625,453.041445648291,366.015625
350,0.000244140625,769.077880859375,0.0625,453.103945648291,367.015625
351,0.000244140625,769.078125,0.0625,453.166445648291,368.015625
352,0.000244140625,769.078369140625,0.0625,453.228945648291,369.015625
353,0.000244140625,769.07861328125,0.0625,453.291445648291,370.015625
354,0.000244140625,769.078857421875,0.0625,453.353945648291,371.015625
355,0.000244140625,769.0791015625,0.0625,453.416445648291,372.015625
356,0.000244140625,769.079345703125,0.0625,453.478945648291,373.015625
357,0.000244140625,769.07958984375,0.0625,453.541445648291,374.015625
358,0.000244140625,769.079833984375,0.0625,453.603945648291,375.015625
359,0.000244140625,769.080078125,0.0625,453.666445648291,376.015625
360,0.000244140625,769.080322265625,0.0625,453.728945648291,377.015625
361,0.000244140625,769.08056640625,0.0625,453.791445648291,378.015625
362,0.000244140625,769.080810546875,0.0625,453.853945648291,379.015625
363,0.000244140625,769.0810546875,0.0625,453.916445648291,380.015625
364,0.000244140625,769.081298828125,0.0625,453.978945648291,381.015625
365,0.000244140625,769.08154296875,0.0625,454.041445648291,382.015625
366,0.000244140625,769.081787109375,0.0625,454.103945648291,383.015625
367,0.000244140625,769.08203125,0.0625,454.166445648291,384.015625
368,0.000244140625,769.082275390625,0.0625,454.228945648291,385.015625
369,0.000244140625,769.08251953125,0.0625,454.291445648291,386.015625
370,0.000244140625,769.082763671875,0.0625,454.353945648291,387.015625
371,0.000244140625,769.0830078125,0.0625,454.416445648291,388.015625
372,0.000244140625,769.083251953125,0.0625,454.478945648291,389.015625
373,0.000244140625,769.08349609375,0.0625,454.541445648291,390.015625
374,0.000244140625,769.083740234375,0.0625,454.603945648291,391.015625
375,0.000244140625,769.083984375,0.0625,454.666445648291,392.015625
376,0.000244140625,769.084228515625,0.0625,454.728945648291,393.015625
377,0.000244140625,769.08447265625,0.0625,454.791445648291,394.015625
378,0.000244140625,769.084716796875,0.0625,454.853945648291,395.015625
379,0.000244140625,769.0849609375,0.0625,454.916445648291,396.015625
380,0.000244140625,769.085205078125,0.0625,454.978945648291,397.015625
381,0.000244140625,769.08544921875,0.0625,455.041445648291,398.015625
382,0.000244140625,769.085693359375,0.0625,455.103945648291,399.015625
383,0.000244140625,769.0859375,0.0625,455.166445648291,400.015625
384,0.000244140625,769.086181640625,0.0625,455.228945648291,401.015625
385,0.000244140625,769.08642578125,0.0625,455.291445648291,402.015625
386,0.000244140625,769.086669921875,0.0625,455.353945648291,403.015625
387,0.000244140625,769.0869140625,0.0625,455.416445648291,404.015625
388,0.000244140625,769.087158203125,0.0625,455.478945648291,405.015625
389,0.000244140625,769.08740234375,0.0625,455.541445648291,406.015625
390,0.000244140625,769.087646484375,0.0625,455.603945648291,407.015625
391,0.000244140625,769.087890625,0.0625,455.666445648291,408.015625
392,0.000244140625,769.088134765625,0.0625,455.728945648291,409.015625
393,0.000244140625,769.08837890625,0.0625,455.791445648291,410.015625
394,0.000244140625,769.088623046875,0.0625,455.853945648291,411.015625
395,0.000244140625,769.0888671875,0.0625,455.916445648291,412.015625
396,0.000244140625,769.089111328125,0.0625,455.978945648291,413.015625
397,0.000244140625,769.08935546875,0.0625,456.041445648291,414.015625
398,0.000244140625,769.089599609375,0.0625,456.103945648291,415.015625
399,0.000244140625,769.08984375,0.0625,456.166445648291,416.015625
400,0.000244140625,769.090087890625,0.0625,456.228945648291,417.015625
401,0.000244140625,769.09033203125,0.0625,456.291445648291,418.015625
402,0.000244140625,769.090576171875,0.0625,456.353945648291,419.015625
403,0.000244140625,769.0908203125,0.0625,456.416445648291,420.015625
404,0.000244140625,769.091064453125,0.0625,456.478945648291,421.015625
405,0.000244140625,769.09130859375,0.0625,456.541445648291,422.015625
406,0.000244140625,769.091552734375,0.0625,456.603945648291,423.015625
407,0.000244140625,769.091796875,0.0625,456.666445648291,424.015625
408,0.000244140625,769.092041015625,0.0625,456.728945648291,425.015625
409,0.000244140625,769.09228515625,0.0625,456.791445648291,426.015625
410,0.000244140625,769.092529296875,0.0625,456.853945648291,427.015625
411,0.000244140625,769.0927734375,0.0625,456.916445648291,428.015625
412,0.000244140625,769.093017578125,0.0625,456.978945648291,429.015625
413,0.000244140625,769.09326171875,0.0625,457.041445648291,430.015625
414,0.000244140625,769.093505859375,0.0625,457.103945648291,431.015625
415,0.000244140625,769.09375,0.0625,457.166445648291,432.015625
416,0.000244140625,769.093994140625,0.0625,457.228945648291,433.015625
417,0.000244140625,769.09423828125,0.0625,457.291445648291,434.015625
418,0.000244140625,769.094482421875,0.0625,457.353945648291,435.015625
419,0.000244140625,769.0947265625,0.0625,457.416445648291,436.015625
420,0.000244140625,769.094970703125,0.0625,457.478945648291,437.015625
421,0.000244140625,769.09521484375,0.0625,457.541445648291,438.015625
422,0.000244140625,769.095458984375,0.0625,457.603945648291,439.015625
423,0.000244140625,769.095703125,0.0625,457.666445648291,440.015625
424,0.000244140625,769.095947265625,0.0625,457.728945648291,441.015625
425,0.000244140625,769.09619140625,0.0625,457.791445648291,442.015625
426,0.000244140625,769.096435546875,0.0625,457.853945648291,443.015625
427,0.000244140625,769.0966796875,0.0625,457.916445648291,444.015625
428,0.000244140625,769.096923828125,0.0625,457.978945648291,445.015625
429,0.000244140625,769.09716796875,0.0625,458.041445648291,446.015625
430,0.000244140625,769.097412109375,0.0625,458.103945648291,447.015625
431,0.000244140625,769.09765625,0.0625,458.166445648291,448.015625
432,0.000244140625,769.097900390625,0.0625,458.228945648291,449.015625
433,0.000244140625,769.09814453125,0.0625,458.291445648291,450.015625
434,0.000244140625,769.098388671875,0.0625,458.353945648291,451.015625
435,0.000244140625,769.0986328125,0.0625,458.416445648291,452.015625
436,0.000244140625,769.098876953125,0.0625,458.478945648291,453.015625
437,0.000244140625,769.09912109375,0.0625,458.541445648291,454.015625
438,0.000244140625,769.099365234375,0.0625,458.603945648291,455.015625
439,0.000244140625,769.099609375,0.0625,458.666445648291,456.015625
440,0.000244140625,769.099853515625,0.0625,458.728945648291,457.015625
441,0.000244140625,769.10009765625,0.0625,458.791445648291,458.015625
442,0.000244140625,769.100341796875,0.0625,458.853945648291,459.015625

